Survey of Human Models for Verification of Human-Machine Systems

We survey the landscape of human operator modeling ranging from the early cognitive models developed in artificial intelligence to more recent formal task models developed for model-checking of human machine interactions. We review human performance modeling and human factors studies in the context of aviation, and models of how the pilot interacts with automation in the cockpit. The purpose of the survey is to assess the applicability of available state-of-the-art models of the human operators for the design, verification and validation of future safety-critical aviation systems that exhibit higher-level of autonomy, but still require human operators in the loop. These systems include the single-pilot aircraft and NextGen air traffic management. We discuss the gaps in existing models and propose future research to address them.

==> cover_letter.txt <==
Dear Editor,

We believe that our survey article "Survey of Human Models for Verification of Human-Machine Systems" is appropriate for consideration by the IEEE Transactions on Human-Machine Systems. We hope you will find it relevant.

As autonomous systems become more capable, they are also pervasively used in many applications, some of which happen to be safety critical. Of particular interest to us is the use of more autonomous functions in commercial aviation.

These systems all need some level of assurance that their performance and/or safety requirements will be met under all conditions, with safety critical systems imposing the most stringent requirements. However, the environment of an autonomous system is complex, and providing assurance by testing seems to be hitting such complexity wall. It is therefore not a surprise that several research efforts are underway to develop formal methods for the systematic and exhaustive assessment of the safety and performance of these new types of systems.

One element that is part of the environment of an autonomous system is the human. Human operators will always be present as peers in the system. Analysis and verification should include humans, their performance, and their expected behavior when interacting with autonomous systems. In fact, we have witnessed in recent years that the design of a human-machine system that works well according to some performance criteria is hard. Even outside of the cyber-physical space, the use by humans of on-line platforms such as social media, which make heavy use of artificial intelligence, has led to some unexpected consequences such as digital enclaves. 

There is an urgent need to review and assess humans models to understand how and when they can be used in the analysis of the possible consequences of their interaction with autonomous systems. This review paper retraces the development of such models in several different fields and for several different purposes. It serves as as reference to a growing community of researchers and practitioners that are dealing with issues such as verification and validation of human-machine systems. It also provides a list of needs going forward and may inspire new research in this field at the intersection of cognitive science, engineering, formal methods, and computer science. While the review is extensive, we have also focused some parts on the aviation domain which is of interest to us, but that also seems to be the most demanding in terms of rigour and assurance.

We hope you will find this article interesting, and we look forward to receiving your feedback. Should you decide to send this article to reviewers, we also look forward to receiving their feedback towards improving the manuscript.

Regards,

Timothy Wang and Alessandro Pinto
